TikZ-FeynHand: Basic User Guide

This is a userguide for the LaTex package Tikz-FeynHand at https://ctan.org/pkg/tikz-feynhand which let's you draw Feynman diagrams using TikZ. It contains many examples and a 5-minute introduction to TikZ. The package is a low-end modification of the package TikZ-Feynman at https://ctan.org/pkg/tikz-feynman, one of whose principal advantages is the automatic generation of diagrams, for which it needs LuaTex. FeynHand only provides the manual mode and hence runs in LaTex without any reference to LuaTex. In addition it provides some NEW STYLES for vertices and propagators, alternative SHORTER KEYWORDS in addition to TikZ-Feynman's longer ones, some shortcut commands for QUICKLY CUSTOMIZING the diagrams' look, and the new feature to put one propagator "ON TOP" of another.

==> changes.txt <==
LIST OF CHANGES 

by which this package tikz-feynhand (Version 1.0.0 of 2018/01/31) 
which is available at https://ctan.org/pkg/tikz-feynhand

was obtained from the original package tikz-feynman (Version 1.1.0 of 2016/02/05)
which is available at https://ctan.org/pkg/tikz-feynman

==========================================================================

The LICENSE has been changed from LPPL to GNU General Public Licence v3.

The changes are rather minor:
any reference to LuaTex has been removed,
the definitions that are unnecessary 
for manual diagram creation have been removed,
and some drawing styles have been added.

In general, I REPLACED each occurence of the string "feynman" by "feynhand", 
in order to avoid clashes when both packages are loaded simultaneously, 
and most of these replacements are NOT listed individually below.
Apart from that, the list below contains all changes to the best of my knowledge.

The files tikzfeynman.patch.3.0.0.lua and tikzfeynman.patch.3.0.1.lua
of the original package are not contained in the modified package,
neither is the documentation of the original package.

All file names and line numbers below refer to 
the files of the original package tikz-feynman (Version 1.1.0 of 2016/02/05).

==============================================
   FILE:   tikz-feynman.sty

+ general: package name changed
+ line 32: removed \RequirePackage{ifluatex} 

==============================================
   FILE:   tikzlibraryfeynman.code.tex

+ line 33: removed graphs,
+ lines 38-48: removed \ifluatex ...
+ lines 69-84: removed %Luatex warning ...
+ lines 119-141: removed %% Override Lua ...
+ line 159: removed \let\tikzfeynman@orig@graph=\graph
+ lines 162+163: removed, inserted:
       \let\propag=\tikzfeynhand@commands@propag
       \let\propag=\propagator
+ line 166: removed \tikz@lib@ignore@sizetrue
+ lines 181-190: removed %% \feynmandiagram ...
+ lines 266-282: removed %% Diagram ...
+ lines 284-291: removed %% Graph ...
       inserted:
       %% Propagators
       \newcommand{\tikzfeynhand@commands@propag}[1][]{\draw [#1]}
+ line 321: removed \pgfkeyslet{/tikzfeynman/rmomentum/.@cmd}...
+ line 327: removed \pgfkeyslet{/tikzfeynman/rmomentum'/.@cmd}...
       inserted:
       % short versions of momentum styles
       \pgfkeyslet{/tikzfeynhand/rmomentum/.@cmd}{\tikzfeynhand@momentum@stdr}
       \pgfkeyslet{/tikzfeynhand/rmomentum'/.@cmd}{\tikzfeynhand@momentum@stdrp}

       \pgfkeyslet{/tikzfeynhand/mom/.@cmd}{\tikzfeynhand@momentum@std}
       \pgfkeyslet{/tikzfeynhand/mom'/.@cmd}{\tikzfeynhand@momentum@stdp}

       \pgfkeyslet{/tikzfeynhand/revmom/.@cmd}{\tikzfeynhand@momentum@stdr}
       \pgfkeyslet{/tikzfeynhand/revmom'/.@cmd}{\tikzfeynhand@momentum@stdrp}


==============================================
   FILE:   tikzfeynman.keys.code.tex

+ line 22: inserted
       %% Lengths
       \newlength{\feynhanddotsize}
       \setlength{\feynhanddotsize}{1.5mm}

       \newlength{\feynhandblobsize}
       \setlength{\feynhandblobsize}{7.5mm}

       \newlength{\feynhandlinesize}
       \setlength{\feynhandlinesize}{0.5pt}

       \newlength{\feynhandarrowsize}
       \setlength{\feynhandarrowsize}{6pt}

       \newlength{\feynhandtopsep}
       \setlength{\feynhandtopsep}{18\feynhandlinesize}

       %% Colors
       \newcommand{\feynhandtopsepcolor}{white}


+ line 117: replaced \pgfmetadecorationsegmentamplitude
                  by 3 * \feynhandlinesize
+ line 141: removed /tikzfeynman/medium,
+ lines 145-206: removed   %% Diagrams ...
+ line 219, 258, 280: 
            each removed /tikz/graphs/as={},
+ line 224: replaced /tikz/minimum size=1.5mm,
                  by /tikz/minimum size=\feynhanddotsize,
+ line 225, 264, 337, 348: 
            each inserted /tikz/line width = \feynhandlinesize,
+ lines 230-236: replaced every occurrence of square dot
                           by squaredot
+ lines 238-245: replaced every occurrence of empty dot
                           by ringdot
+ lines 230-236: replaced every occurrence of crossed dot
                           by crossdot
+ line 249: replaced /tikz/minimum size=3mm,
                  by /tikz/minimum size=2\feynhanddotsize,
+ line 260: replaced /tikz/fill=none,
            by /tikz/fill,
+ lines 261+275:
            each replaced /tikz/outer sep=0.5\pgflinewidth,
            by /tikz/outer sep={0.5*\the\feynhandlinesize},
+ line 263: replaced /tikz/minimum size=0.75cm,
            by     /tikz/minimum size=\feynhandblobsize,
+ line 264: removed /tikz/pattern=north west lines,
+ line 269: inserted /tikz/fill=black,
+ line 270: inserted
       every ringblob@@/.style={
         },
       every ringblob/.style={/tikzfeynhand/every ringblob@@/.append style={#1}},
       ringblob/.style={
         /tikzfeynhand/every blob@@,
         /tikzfeynhand/every ringblob@@,
         /tikz/fill=white,
         },
       every NWblob@@/.style={
         },
       every NWblob/.style={/tikzfeynhand/every NWblob@@/.append style={#1}},
       NWblob/.style={
         /tikzfeynhand/every blob@@,
         /tikzfeynhand/every NWblob@@,
         /tikz/fill=none,
         /tikz/pattern=north west lines,
         },
       every NEblob@@/.style={
         },
       every NEblob/.style={/tikzfeynhand/every NEblob@@/.append style={#1}},
       NEblob/.style={
         /tikzfeynhand/every blob@@,
         /tikzfeynhand/every NEblob@@,
         /tikz/fill=none,
         /tikz/pattern=north east lines,
         },
       every grayblob@@/.style={
         },
       every grayblob/.style={/tikzfeynhand/every grayblob@@/.append style={#1}},
         grayblob/.style={
         /tikzfeynhand/every blob@@,
         /tikzfeynhand/every grayblob@@,
         /tikz/fill=gray!50!white,
         },
+ line 288: replaced arrow size=1.5pt,
                  by   arrow size=\feynhandarrowsize,
+ line 295: replaced xshift...
                  by xshift=-0.166666\feynhandarrowsize,
+ line 297: replaced inner sep=\tikzfeynman@arrow@size,
                  by inner sep=0mm,
                       minimum width = \tikzfeynhand@arrow@size,
+ line 309: replaced xshift... 
                  by xshift=0.166666\feynhandarrowsize,
+ line 316: replaced inner sep=\tikzfeynman@arrow@size,
                  by inner sep=0mm,
                       minimum width = \tikzfeynhand@arrow@size,
+ line 343: inserted
  every top@@/.style={
    /tikz/preaction={draw=\feynhandtopsepcolor,line width=\feynhandtopsep} 
  },
  every top/.style={/tikzfeynhand/every top@@/.append style={#1}},
  top/.style={
    /tikzfeynhand/every top@@,
  },

+ lines 350-352: replaced amplitude= ...
                           by amplitude=3\feynhandlinesize,
                                segment length=7.5\feynhandlinesize,
+ line 381: inserted /tikz/line width = \feynhandlinesize,
+ lines 383-384: replaced amplitude= ...
                           by amplitude=3\feynhandlinesize,
                                segment length=7.5\feynhandlinesize,
+ line 399: inserted /tikz/line width = \feynhandlinesize,
+ line 435 replaced /tikz/thick,
                 by /tikz/line width = 2\feynhandlinesize,
+ line 442: inserted
  every charged ghost@@/.style={
    /tikz/draw=none,
    /tikz/decoration={name=none},
    /tikz/postaction={
      /tikzfeynhand/with arrow=0.5,
    },
  },
  every charged ghost/.style={/tikzfeynhand/every charged ghost@@/.append style={#1}},
  charged ghost/.style={
    /tikzfeynhand/ghost,
    /tikzfeynhand/every charged ghost@@,
  },
  every anti charged ghost@@/.style={
    /tikz/draw=none,
    /tikz/decoration={name=none},
    /tikz/postaction={
      /tikzfeynhand/with reversed arrow=0.5,
    },
  },
  every anti charged ghost/.style={/tikzfeynhand/every anti charged ghost@@/.append style={#1}},
  anti charged ghost/.style={
    /tikzfeynhand/ghost,
    /tikzfeynhand/every anti charged scalar@@,
  },

+ line 447, 459, 473, 486, 497, 520: 
            each inserted /tikz/line width = \feynhandlinesize,
+ line 501: replaced segment length=1.5mm
                  by amplitude=3\feynhandlinesize,
                       segment length=8\feynhandlinesize
+ line 510: inserted:
  % short versions of style names
  pho/.style={
    /tikzfeynhand/photon,
  },
  bos/.style={
    /tikzfeynhand/boson,
  },
  antbos/.style={
    /tikzfeynhand/anti charged boson,
  },
  chabos/.style={
    /tikzfeynhand/charged boson,
  },
  sca/.style={
  	/tikzfeynhand/scalar,
  },
  chasca/.style={
  	/tikzfeynhand/charged scalar,
  },
  antsca/.style={
    /tikzfeynhand/anti charged scalar,
  },
  fer/.style={
    /tikzfeynhand/fermion,
  },
  antfer/.style={
    /tikzfeynhand/anti fermion,
  },
  gho/.style={
    /tikzfeynhand/ghost,
  },
  chagho/.style={
    /tikzfeynhand/charged ghost,
  },
  antgho/.style={
    /tikzfeynhand/anti charged ghost,
  },
  glu/.style={
    /tikzfeynhand/gluon,
  },
  maj/.style={
    /tikzfeynhand/majorana,
  },
  antmaj/.style={
    /tikzfeynhand/anti majorana,
  },

+ line 515: replaced insertion/size=3pt,
            by insertion/size=5\feynhandlinesize,
+ line 541: replaced momentum/arrow distance=3mm,
                  by momentum/arrow distance={\the\feynhandarrowsize},
+ line 548: inserted
       momentum/arrow thickness/.store in=\tikzfeynhand@momentum@arrow@thickness,
       momentum/arrow thickness={0.64*\the\feynhandlinesize},
       momentum/arrow size/.store in=\tikzfeynhand@momentum@arrow@size,
       momentum/arrow size={0.8*\the\feynhandarrowsize},
+ lines 559, 573, 592, 613, 627, 646, 667, 681, 700, 721, 736, 756: 
                  each replaced \draw [-Stealth, \tikzfeynman@momentum@arrow@style]
                  by \draw [-{Stealth[length=\tikzfeynhand@momentum@arrow@size]},
          	                     line width=\tikzfeynhand@momentum@arrow@thickness, 
                                \tikzfeynhand@momentum@arrow@style]
+ lines 772+776: each removed /tikz/looseness=1.5,
+ lines 786-814: removed %% Graceful ...


